DARTFormer: Finding The Best Type Of Attention

Given the wide and ever growing range of different efficient Transformer attention mechanisms, it is important to identify which attention is most effective when given a task. In this work, we are also interested in combining different attention types to build heterogeneous Transformers. We first propose a DARTS-like Neural Architecture Search (NAS) method to find the best attention for a given task, in this setup, all heads use the same attention (homogeneous models). Our results suggest that NAS is highly effective on this task, and it identifies the best attention mechanisms for IMDb byte level text classification and Listops. We then extend our framework to search for and build Transformers with multiple different attention types, and call them heterogeneous Transformers. We show that whilst these heterogeneous Transformers are better than the average homogeneous models, they cannot outperform the best. We explore the reasons why heterogeneous attention makes sense, and why it ultimately fails.

==> svg-inkscape/MultiBlockSpaceMasked_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.1 (9c6d41e410, 2022-07-14, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MultiBlockSpaceMasked_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{967.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68294574)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.06550388,0.65736434){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Head 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.11976744,0.63255814){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}QKV Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.22829457,0.63255814){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Attn. type 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.33682171,0.63255814){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.06550388,0.57209302){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Head 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.11976744,0.54728682){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}QKV Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.22829457,0.54728682){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Attn. type 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.33682171,0.54728682){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.06782946,0.48682171){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Head 3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.12209302,0.4620155){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}QKV Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.23062016,0.4620155){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Attn. type 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.33914729,0.4620155){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.06782946,0.40155039){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Head 4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.12209302,0.37674419){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}QKV Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.23062016,0.37674419){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Attn. type 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.33914729,0.37674419){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.02286822,0.51627907){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Input\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.46860465,0.51627907){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Output\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.56937984,0.65736434){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Head 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.62364341,0.63255814){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}QKV Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.73217054,0.63255814){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Attn. type 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.84069767,0.63255814){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.56937984,0.57209302){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Head 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.62364341,0.54728682){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}QKV Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.73217054,0.54728682){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Attn. type 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.84069767,0.54728682){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.57170543,0.48682171){\color[rgb]{0.45882353,0.45882353,0.45882353}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Head 3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.62596899,0.4620155){\color[rgb]{0.45882353,0.45882353,0.45882353}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}QKV Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.73449612,0.4620155){\color[rgb]{0.45882353,0.45882353,0.45882353}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Attn. type 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.84069767,0.4620155){\color[rgb]{0.45882353,0.45882353,0.45882353}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=31]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.57170543,0.40155039){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Head 4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=32]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.62596899,0.37674419){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}QKV Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=33]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.73449612,0.37674419){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Attn. type 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=34]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.84069767,0.37674419){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=35]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.52674419,0.51627907){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Input\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=36]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.96860465,0.51627907){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Output\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=37]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.32131783,0.30077519){\color[rgb]{0.45882353,0.45882353,0.45882353}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Head 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=38]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.3755814,0.27596899){\color[rgb]{0.45882353,0.45882353,0.45882353}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}QKV Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=39]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.48410853,0.27596899){\color[rgb]{0.45882353,0.45882353,0.45882353}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Attn. type 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=40]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.59263566,0.27596899){\color[rgb]{0.45882353,0.45882353,0.45882353}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=41]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.32131783,0.21550388){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Head 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=42]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.3755814,0.19069767){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}QKV Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=43]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.48410853,0.19069767){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Attn. type 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=44]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.59263566,0.19069767){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=45]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.32364341,0.13023256){\color[rgb]{0.45882353,0.45882353,0.45882353}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Head 3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=46]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.37790698,0.10542636){\color[rgb]{0.45882353,0.45882353,0.45882353}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}QKV Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=47]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.48643411,0.10542636){\color[rgb]{0.45882353,0.45882353,0.45882353}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Attn. type 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=48]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.59263566,0.10542636){\color[rgb]{0.45882353,0.45882353,0.45882353}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=49]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.32364341,0.04496124){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Head 4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=50]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.37790698,0.02015504){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}QKV Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=51]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.48643411,0.02015504){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Attn. type 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=52]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.59263566,0.02015504){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=53]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.27868217,0.15968992){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Input\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=54]{MultiBlockSpaceMasked_svg-tex.pdf}}%
    \put(0.72054264,0.15968992){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Output\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=55]{MultiBlockSpaceMasked_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/darts_cell_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.1 (9c6d41e410, 2022-07-14, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'darts_cell_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{203.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.62468997)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{darts_cell_svg-tex.pdf}}%
    \put(0.5904059,1.39037262){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{darts_cell_svg-tex.pdf}}%
    \put(0.5904059,0.20956081){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{darts_cell_svg-tex.pdf}}%
    \put(0.5904059,0.65236524){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{darts_cell_svg-tex.pdf}}%
    \put(0.14760148,0.94756819){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{darts_cell_svg-tex.pdf}}%
    \put(0.31734317,1.40513277){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}S\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{darts_cell_svg-tex.pdf}}%
    \put(0.66420664,1.20587078){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}S\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{darts_cell_svg-tex.pdf}}%
    \put(0.42066421,0.96232834){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}S\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{darts_cell_svg-tex.pdf}}%
    \put(0.14760148,0.76306635){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}S\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{darts_cell_svg-tex.pdf}}%
    \put(0.5904059,0.4678634){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}S\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{darts_cell_svg-tex.pdf}}%
    \put(0.86346863,1.40513277){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}S\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{darts_cell_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/multi_attention_layer_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.1 (9c6d41e410, 2022-07-14, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'multi_attention_layer_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{521.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28920863)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{multi_attention_layer_svg-tex.pdf}}%
    \put(0.15755396,0.25035971){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Head 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{multi_attention_layer_svg-tex.pdf}}%
    \put(0.25827338,0.1971223){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}QKV Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{multi_attention_layer_svg-tex.pdf}}%
    \put(0.47410072,0.1971223){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Optimal attn.\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{multi_attention_layer_svg-tex.pdf}}%
    \put(0.6971223,0.1971223){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{multi_attention_layer_svg-tex.pdf}}%
    \put(0.1618705,0.09208633){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Head 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{multi_attention_layer_svg-tex.pdf}}%
    \put(0.26258993,0.03884892){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}QKV Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{multi_attention_layer_svg-tex.pdf}}%
    \put(0.47841727,0.03884892){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Optimal attn.\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{multi_attention_layer_svg-tex.pdf}}%
    \put(0.70143885,0.03884892){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{multi_attention_layer_svg-tex.pdf}}%
    \put(0.0352518,0.11798561){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Input\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{multi_attention_layer_svg-tex.pdf}}%
    \put(0.95611511,0.11798561){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Output\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{multi_attention_layer_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/multi_attention_space_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.1 (9c6d41e410, 2022-07-14, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'multi_attention_space_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{600bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42625)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{multi_attention_space_svg-tex.pdf}}%
    \put(0.136875,0.1675){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Head 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{multi_attention_space_svg-tex.pdf}}%
    \put(0.136875,0.3925){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Head 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{multi_attention_space_svg-tex.pdf}}%
    \put(0.224375,0.32125){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}QKV Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{multi_attention_space_svg-tex.pdf}}%
    \put(0.036875,0.20875){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Inputs\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{multi_attention_space_svg-tex.pdf}}%
    \put(0.661875,0.20875){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Concatenation\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{multi_attention_space_svg-tex.pdf}}%
    \put(0.836875,0.20875){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{multi_attention_space_svg-tex.pdf}}%
    \put(0.411875,0.2775){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Attn. type 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{multi_attention_space_svg-tex.pdf}}%
    \put(0.411875,0.365){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Attn. type 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{multi_attention_space_svg-tex.pdf}}%
    \put(0.961875,0.20875){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Output\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{multi_attention_space_svg-tex.pdf}}%
    \put(0.224375,0.09625){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}QKV Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{multi_attention_space_svg-tex.pdf}}%
    \put(0.411875,0.0525){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Attn. type 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{multi_attention_space_svg-tex.pdf}}%
    \put(0.411875,0.14){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Attn. type 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{multi_attention_space_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/multi_block_space_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.1 (9c6d41e410, 2022-07-14, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'multi_block_space_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{547.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.57671233)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{multi_block_space_svg-tex.pdf}}%
    \put(0.15,0.53972603){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Head 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{multi_block_space_svg-tex.pdf}}%
    \put(0.24589041,0.4890411){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}QKV Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{multi_block_space_svg-tex.pdf}}%
    \put(0.45136986,0.4890411){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Attn. type 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{multi_block_space_svg-tex.pdf}}%
    \put(0.66369863,0.4890411){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{multi_block_space_svg-tex.pdf}}%
    \put(0.15,0.3890411){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Head 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{multi_block_space_svg-tex.pdf}}%
    \put(0.24589041,0.33835616){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}QKV Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{multi_block_space_svg-tex.pdf}}%
    \put(0.45136986,0.33835616){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Attn. type 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{multi_block_space_svg-tex.pdf}}%
    \put(0.66369863,0.33835616){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{multi_block_space_svg-tex.pdf}}%
    \put(0.15410959,0.23835616){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Head 3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{multi_block_space_svg-tex.pdf}}%
    \put(0.25,0.18767123){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}QKV Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{multi_block_space_svg-tex.pdf}}%
    \put(0.45547945,0.18767123){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Attn. type 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{multi_block_space_svg-tex.pdf}}%
    \put(0.66780822,0.18767123){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{multi_block_space_svg-tex.pdf}}%
    \put(0.15410959,0.08767123){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Head 4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{multi_block_space_svg-tex.pdf}}%
    \put(0.25,0.0369863){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}QKV Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{multi_block_space_svg-tex.pdf}}%
    \put(0.45547945,0.0369863){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Attn. type 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{multi_block_space_svg-tex.pdf}}%
    \put(0.66780822,0.0369863){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{multi_block_space_svg-tex.pdf}}%
    \put(0.03356164,0.28356164){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Input\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{multi_block_space_svg-tex.pdf}}%
    \put(0.95821918,0.2630137){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Output\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{multi_block_space_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/multiblock_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.1 (9c6d41e410, 2022-07-14, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'multiblock_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{668.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46015713)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{multiblock_svg-tex.pdf}}%
    \put(0.22446689,0.37766554){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Initial layers\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{multiblock_svg-tex.pdf}}%
    \put(0.22446689,0.43939394){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Inputs\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{multiblock_svg-tex.pdf}}%
    \put(0.22446689,0.2654321){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Linear\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{multiblock_svg-tex.pdf}}%
    \put(0.22446689,0.15319865){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Post-attn. layers\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{multiblock_svg-tex.pdf}}%
    \put(0.22446689,0.01290685){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Output Probabilities\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{multiblock_svg-tex.pdf}}%
    \put(0.06734007,0.2654321){\color[rgb]{0.2,0.2,0.2}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Bigbird\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{multiblock_svg-tex.pdf}}%
    \put(0.41526375,0.2654321){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Synthesizer\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{multiblock_svg-tex.pdf}}%
    \put(0.22446689,0.07463524){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Final layers\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{multiblock_svg-tex.pdf}}%
    \put(0.94837262,0.1026936){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}x Num layers\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{multiblock_svg-tex.pdf}}%
    \put(0.81930415,0.37766554){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Initial layers\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{multiblock_svg-tex.pdf}}%
    \put(0.81930415,0.43939394){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Inputs\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{multiblock_svg-tex.pdf}}%
    \put(0.90909091,0.2654321){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Reformer\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{multiblock_svg-tex.pdf}}%
    \put(0.81930415,0.15319865){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Post-attn. layers\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{multiblock_svg-tex.pdf}}%
    \put(0.81930415,0.01290685){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Output Probabilities\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{multiblock_svg-tex.pdf}}%
    \put(0.7295174,0.2654321){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Performer\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{multiblock_svg-tex.pdf}}%
    \put(0.81930415,0.07463524){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Final layers\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/transformer_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.1 (9c6d41e410, 2022-07-14, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'transformer_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{285.375bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.83968463)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{transformer_svg-tex.pdf}}%
    \put(0.21024967,1.64651774){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Input Embed\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{transformer_svg-tex.pdf}}%
    \put(0.21024967,1.79106439){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Inputs\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{transformer_svg-tex.pdf}}%
    \put(0.21024967,1.48883049){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Position Embed\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{transformer_svg-tex.pdf}}%
    \put(0.21024967,1.25229961){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Multi-Head Attn.\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{transformer_svg-tex.pdf}}%
    \put(0.21024967,0.98948752){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Layer Norm\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{transformer_svg-tex.pdf}}%
    \put(0.21024967,0.77923784){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}FFN\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{transformer_svg-tex.pdf}}%
    \put(0.21024967,0.51642576){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Layer Norm\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{transformer_svg-tex.pdf}}%
    \put(0.21024967,0.33245729){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Linear Layer\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{transformer_svg-tex.pdf}}%
    \put(0.21024967,0.17477004){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Softmax\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{transformer_svg-tex.pdf}}%
    \put(0.21024967,0.03022339){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Output Probabilities\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{transformer_svg-tex.pdf}}%
    \put(0.5913272,1.34428384){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}x Num layers\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{transformer_svg-tex.pdf}}%
    \put(0.64388962,1.56767411){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Initial Layers\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{transformer_svg-tex.pdf}}%
    \put(0.82785808,0.81865966){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Post-attention layers\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{transformer_svg-tex.pdf}}%
    \put(0.63074901,0.25361367){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Final layers\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{transformer_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

